Jointly Identifying and Fixing Inconsistent Readings from Information Extraction Systems

KGCleaner is a framework to identify and correct errors in data produced and delivered by an information extraction system. These tasks have been understudied and KGCleaner is the first to address both. We introduce a multi-task model that jointly learns to predict if an extracted relation is credible and repair it if not. We evaluate our approach and other models as instance of our framework on two collections: a Wikidata corpus of nearly 700K facts and 5M fact-relevant sentences and a collection of 30K facts from the 2015 TAC Knowledge Base Population task. For credibility classification, parameter efficient simple shallow neural network can achieve an absolute performance gain of 30 $F_1$ points on Wikidata and comparable performance on TAC. For the repair task, significant performance (at more than twice) gain can be obtained depending on the nature of the dataset and the models.

==> REVIEWS.TXT <==
REVIEW #1
An interesting paper that can spark some discussion within the workshop 
ACL 2022 Workshop DeeLIO Paper12 Reviewer pymT
22 Mar 2022 (modified: 22 Mar 2022)ACL 2022 Workshop DeeLIO Paper12 Official ReviewReaders: Program Chairs, Paper12 Reviewers Submitted, Paper12 Authors
Appropriateness For The DeeLIO Workshop: 4: Probably
Full Review:
This paper addresses consistency of IE systems, that is, whether a particular triplet extracted from an IE system is consistent/can be inferred by the textual snippet it was extracted from. The authors present a system that a) detects possible inconsistencies and b) tries to repair them, in a joint fashion.

The paper is overall well written and easy to follow. Apart from the method description and experimental sections, the paper includes a comprehensive analysis of the results. These suggest that simple method to compute sentence embeddings based on embedding average is preferable to more complex alternatives based on RNNs and pre-trained language models. I wonder if the same conclusion would be reached if the authors used a more sophisticated method to compute sentence embeddings, i.e., sentence-bert trained on an inference task. Another interesting approach would be to follow (Sainz et al, 2021) and cast the consistency task as an inference problem (where the provenance sentence must entail the belief), and using the aforementioned model to encode the data.

As minor points, I missed an analysis of the benefits of the joint approach, as the authors claim that their system is the first one which jointly addresses the consistency detection and repair problems. Also, I would have appreciated a precise description of the evaluation metrics used in the paper.

All in all, I think this is an interesting paper that can spark some discussion within the workshop.

Confidence: 4: Quite sure. I tried to check the important points carefully, and checked for uncited prior work. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Recommendation: 4: Worthy: I would like to see it accepted


REVIEW #1
Work that needs some polishing 
ACL 2022 Workshop DeeLIO Paper12 Reviewer HBsQ
15 Mar 2022ACL 2022 Workshop DeeLIO Paper12 Official ReviewReaders: Program Chairs, Paper12 Reviewers Submitted, Paper12 Authors
Appropriateness For The DeeLIO Workshop: 5: Certainly
Full Review:
This work explores various methods for the identification and the correction of wrong beliefs obtained by a KE system.

The categorization of errors is interesting; however, I wouldn't say that it's an "incorrect relation" in the first case, but I'd rather talk about an "unsupported relation" in the sense that the fact is correct but it's not supported by the text. Actually, this makes me wondering if there would be another category in which the relation is incorrect; but maybe the setup of the experiment only takes into account facts that are correct and the problems derive only from the justifications. Please clarify this aspect in Sec.3.

Then there is something that in my opinion is rather important and it's the representation and the combination of the representations of beliefs and evidence (also please be coherent with the terminology, sometimes it's fact and evidence, others it's beliefs and provenance - I'd stick to a choice and keep it through the paper). I'd rather agree with the intuition that "sentences that are more consistent with the belief will score higher than those which are less". However, are the chosen representations actually informative of these consistency? For instance, I expect that something like Dense Passage Retrieval or Sentence Transformers would perform better than the generic methods proposed in the paper. This may also mean that the claim that neural methods are surprisingly not as good for this task could be a consequence of this similarity measure choice and therefore shouldn't be generalized.

I don't like the choice of "skip connection" terminology chosen, I think that it could be referred to as a "sparse representation" of the evidence. By the way, I think also that the description of how this vector is obtained is a bit vague. What is the size of this vector? Do you remove stopwords from the evidence sentences? etc.

I already commented about the final claims before; I'd add than something that is quite evident from Table 2 is the lack of consistency of the baselines (rather low in TAC-17 and -15 with respect to TACRED - I tend to agree with the reason provided by the authors) while the proposals seem to be more consistent in the results throughout the various datasets.

In conclusion I think the paper has some potential but there are too many elements to fix/clarify to directly recommend acceptance.

Confidence: 4: Quite sure. I tried to check the important points carefully, and checked for uncited prior work. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Recommendation: 3: Borderline: I am ambivalent about this one


REVIEW #3
Results are based on a particular architecture, which makes it harder to draw general conclusions, and the motivation for the proposed task is not sufficiently convincing. 
ACL 2022 Workshop DeeLIO Paper12 Reviewer 2fJy
15 Mar 2022ACL 2022 Workshop DeeLIO Paper12 Official ReviewReaders: Program Chairs, Paper12 Reviewers Submitted, Paper12 Authors
Appropriateness For The DeeLIO Workshop: 3: Unsure
Full Review:
This paper considers the task of verifying the accuracy of Information Extraction predictions. Specifically, given an extracted triple and some supporting text, the aim is to predict whether the text supports the extraction or not. If this is the case, the extraction is called “consistent”. They also consider a “repair” task, to modify extractions that are deemed not consistent.

The importance of the task of “consistency prediction” is not explained sufficiently clearly. While it is of course useful to detect incorrect extractions, it seems more natural to me to focus instead on developing IE models that output better calibrated confidence scores in the first place. The authors insist on analysing the predictions of an external “black box” IE model, which may have some practical uses, but these need to be spelled out better.

The experiments in the paper are based on a rather particular architecture. For instance, the subject, relation and object are encoded independently from each other; an ad-hoc attention mechanism is used to combine multiple sentence representations; a TF-IDF representation is added on top of the learned embeddings. Because of these particular choices, it is difficult to know what conclusions we can really draw from the experiments (e.g. the is an analysis on the importance of word order, but these results might change considerably with different model architectures). In particular, I was wondering why the authors didn’t use the type of encodings that are now standard in Natural Language Inference and Question answering, i.e. to concatenate the provenance sentences with the triple, separated by a <sep> token. Applying BERT on this kind of joint input should result in much better performance than applying BERT separately to the subject, the relation, the object, and each providence sentence.

## TWF: fixed these two issues: ##
Line 211: several typos Line 428: “to do further feature learning” is repeated

Confidence: 3: Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math, experimental design, or novelty.
Recommendation: 3: Borderline: I am ambivalent about this one

==> image/20190901_human_error_analysis.csv <==
Data,Error Type,Count
TAC 2015,Incorrect Relation,409
TAC 2015,Subject Missing,206
TAC 2015,Object Missing,122
TAC 2015,Correct,185
TAC 2015,Formatting Error,3
TAC 2017,Incorrect Relation,457
TAC 2017,Subject Missing,86
TAC 2017,Object Missing,45
TAC 2017,Correct,137
TAC 2017,Formatting Error,0
TACRED-KG,Incorrect Relation,594
TACRED-KG,Subject Missing,0
TACRED-KG,Object Missing,0
TACRED-KG,Correct,6
TACRED-KG,Formatting Error,0


==> table/std_deviation.txt <==
dataset,model,precision,recall,f1,macro,micro,mrr,std_precision,std_recall,std_f1,std_macro,std_micro,std_mrr
2015,tfidf,22.68,15.08,18.12,76.35,77.57,0.76,0,0,0,0,0,0
2015,binary,53.03,1.9,3.67,2.14,16.26,0.71,0,0,0,0,0,0
2015,lstm,17.01771967,9.211002667,11.95256533,1.459618,61.303967,0.680489333,29.47555509,15.95392461,20.70245044,0,0,0.002438535
2015,declare,31.17985767,36.55447,33.65392633,1.459618,61.303967,0.661512,27.00598166,31.6617543,29.14912216,0,0,0
2015,bert,51.70538933,59.69960167,55.40313233,54.914214,58.61532467,0.699749333,0.228604596,1.979371675,0.738042377,0.704379862,1.747027252,0.015443473
2015,BoW,50.834836,65.218965,57.13259767,65.76414133,78.024115,0.861780333,0.270929106,0.87088059,0.242484323,0.382037603,0.09928316,0.00095258
2017,tfidf,57.58,30.66,14.05,75.49,76.8,0.76,0,0,0,0,0,0
2017,binary,47.64,53.1,51.31,67.72,70.37,0.85,0,0,0,0,0,0
2017,lstm,45.902078,34.35077533,33.50099533,3.054092,33.042416,0.532524667,11.74746914,29.52692872,21.39505422,5.43896E-16,0,0.000565359
2017,declare,37.31258,52.43863033,43.528787,1.046061,32.02420467,0.438867667,32.52165261,45.43272674,37.75265819,0.336913453,1.657801421,0.056787344
2017,bert,48.10905067,88.56589167,62.34741467,72.16913667,81.85838133,0.894151,0.151541947,1.473537633,0.439019448,0.055206932,1.359964126,0.007582423
2017,BoW,48.09297767,92.038114,63.174646,76.397866,85.331937,0.909912333,0.062200782,0.447558465,0.092853893,0.486370396,0.12383667,0.001046901
TACRED,tfidf,63.95,83.24,72.33,14.5,43.48,0.83,0,0,0,0,0,0
TACRED,binary,67.84,74.06,70.81,2.17,41.06,0.83,0,0,0,0,0,0
TACRED,lstm,42.59892133,66.66666667,51.98211333,1.870496,78.560836,0.814842,36.89174805,57.73502692,45.01783069,0,0,0.00483354
TACRED,declare,42.59892133,66.66666667,51.98211333,1.247560333,52.397533,0.807319,36.89174805,57.73502692,45.01783069,1.078956225,45.31617009,0
TACRED,bert,66.42669367,76.26639733,69.99291167,4.107161333,7.728845667,0.285186667,2.192937083,20.56638567,6.924717049,3.501609052,5.686206788,0.12659152
TACRED,BoW,65.999319,64.147326,65.0573625,7.2265135,64.4303305,0.740544,0.061065742,1.127375697,0.550196251,0.019685146,0.314593928,0.002904795

